Separable Self-attention for Mobile Vision Transformers

Mobile vision transformers (MobileViT) can achieve state-of-the-art performance across several mobile vision tasks, including classification and detection. Though these models have fewer parameters, they have high latency as compared to convolutional neural network-based models. The main efficiency bottleneck in MobileViT is the multi-headed self-attention (MHA) in transformers, which requires $O(k^2)$ time complexity with respect to the number of tokens (or patches) $k$. Moreover, MHA requires costly operations (e.g., batch-wise matrix multiplication) for computing self-attention, impacting latency on resource-constrained devices. This paper introduces a separable self-attention method with linear complexity, i.e. $O(k)$. A simple yet effective characteristic of the proposed method is that it uses element-wise operations for computing self-attention, making it a good choice for resource-constrained devices. The improved model, MobileViTv2, is state-of-the-art on several mobile vision tasks, including ImageNet object classification and MS-COCO object detection. With about three million parameters, MobileViTv2 achieves a top-1 accuracy of 75.6% on the ImageNet dataset, outperforming MobileViT by about 1% while running $3.2\times$ faster on a mobile device. Our source code is available at: \url{https://github.com/apple/ml-cvnets}

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> tikz/concept.tikz <==

\tikzset{>=latex}

\newcommand{\selfAttn}{
    \begin{tikzpicture}[
roundnode/.style={circle, very thick, minimum size=7mm},
]
        \node[roundnode, fill=red!10, draw=black] (a) {1};
        \node[roundnode, fill=green!10, draw=black] [below right=1cm of a] (b) {2};
        \node[roundnode, fill=blue!10, draw=black] [below left=1cm of b] (c) {3};
        %
        \node[roundnode, fill=green!10, draw=black] [right=2cm of b] (b1) {2};
        \node[roundnode, fill=red!10, draw=black] [above right=1cm of b1] (a1) {1};
        \node[roundnode, fill=blue!10, draw=black] [below right=1cm of b1] (c1) {3};
        %
        \draw[->, dashed, thick] (b) -- (a1);
        \draw[->, dashed, thick] (b) -- (b1);
        \draw[->, dashed, thick] (b) -- (c1);
        %
        \draw[->, dotted, thick] (c) -- (a1);
        \draw[->, dotted, thick] (c) -- (b1);
        \draw[->, dotted, thick] (c) -- (c1);
        %
        \draw[->, thick] (a) -- (a1); % node [midway,above, fill=white] {\textcolor{red}{$\mathbf{a}(1,1)$}}
        \draw[->, thick] (a) -- (b1); % node [sloped, anchor=end, above] {\textcolor{red}{$\mathbf{a}(1,2)$}} 
        \draw[->, thick] (a) -- (c1);
        
        % draw a box around query tokens
        \node[roundnode, draw=white, minimum size=0.5mm] [above left=0.25cm of a] (box1) {}; 
        \node[roundnode, draw=white, minimum size=0.5mm] [right=2cm of box1] (box2) {}; 
        \node[roundnode, draw=white, minimum size=0.5mm] [below=3.25cm of box2] (box3) {};
        \node[roundnode, draw=white, minimum size=0.5mm] [left=2cm of box3] (box4) {};
        
        \draw[dashed, thick, color=red] (box1.center) -- node [midway,above, fill=white] {\scalebox{2}{$\mathcal{Q}$}} (box2.center);
        \draw[dashed, thick, color=red] (box2.center) -- (box3.center);
        \draw[dashed, thick, color=red] (box3.center) -- (box4.center);
        \draw[dashed, thick, color=red] (box4.center) -- (box1.center);
        
         % draw a box around key tokens
        \node[roundnode, draw=white, minimum size=0.5mm] [above right=0.25cm of a1] (box11) {}; 
        \node[roundnode, draw=white, minimum size=0.5mm] [left=2cm of box11] (box21) {}; 
        \node[roundnode, draw=white, minimum size=0.5mm] [below=3.25cm of box21] (box31) {};
        \node[roundnode, draw=white, minimum size=0.5mm] [right=2cm of box31] (box41) {};
        
        \draw[dashed, thick, color=red] (box11.center) -- node [midway,above, fill=white] {\scalebox{2}{$\mathcal{K}$}} (box21.center);
        \draw[dashed, thick, color=red] (box21.center) -- (box31.center);
        \draw[dashed, thick, color=red] (box31.center) -- (box41.center);
        \draw[dashed, thick, color=red] (box41.center) -- (box11.center);
        %
        %\matrix [matrix of math nodes,left delimiter=(,right delimiter=)] [below=1cm of box3] (A){ 
        %    a_{1,1} & a_{1,2} & a_{1,3}\\
        %    a_{2,1} & a_{2,2} & a_{2,3}\\  
        %    a_{3,1} & a_{3,2} & a_{3,3}\\ 
        % };
    \end{tikzpicture}
}


\newcommand{\sepSelfAttn}{
    \begin{tikzpicture}[
roundnode/.style={circle, very thick, minimum size=7mm},
]
        \node[roundnode, fill=red!10, draw=black] (a) {1};
        \node[roundnode, fill=green!10, draw=black] [below right=1cm of a] (b) {2};
        \node[roundnode, fill=blue!10, draw=black] [below left=1cm of b] (c) {3};
        %
        \node[roundnode, draw=black] [right=2cm of b] (a1) {L};
        %
        \draw[->, thick] (a) -- (a1);
        %
        \draw[->, thick] (b) -- (a1);
        %
        \draw[->, thick] (c) -- (a1);
        
        \draw[dashed, thick, color=red] (box1.center) -- node [midway,above, fill=white] {\scalebox{2}{$\mathcal{Q}$}} (box2.center);
        \draw[dashed, thick, color=red] (box2.center) -- (box3.center);
        \draw[dashed, thick, color=red] (box3.center) -- (box4.center);
        \draw[dashed, thick, color=red] (box4.center) -- (box1.center);
    \end{tikzpicture}
}
